Effects of Nonmagnetic Impurity Doping on Spin Ladder System

Effects of nonmagnetic impurity doping on an AF spin-1/2 Heisenberg ladder system are studied by the QMC method. A single nonmagnetic impurity induces a localized spin-1/2 moment accompanied by "static" and enhanced AF correlations around it. Small and finite concentration of impurities induces a remarkable change of magnetic and thermodynamic properties with gapless excitations. It also shows rather sharp but continuous crossover around the concentration of about 4%. Above the crossover concentration, all the spins are strongly coupled participating in the enhanced and rather uniform power-law decay of the antiferromagnetic correlation. Below the crossover, each impurity forms an antiferromagnetic cluster only weakly coupled each other. For random distribution of impurities, large Curie-like susceptibility accompanied with small residual entropy is obtained at low temperatures in agreement with recent experimental observation in Zn-doped $SrCu_{2}O_{3}$. Temperature dependence of AF susceptibility shows power-law-like but weaker divergence than the single chain AFH in the temperature range studied.

==> defphys.inc <==
\catcode`\@=11

% text mode %
\newcommand{\backaccent}{{\char"60}}
%\newcommand{\backaccent}{\char"60}
\newcommand{\backquote}{\backaccent\backaccent}
\newcommand{\prep}{{\em preprint.}}
\newcommand{\etal}{{\em et al.}}
\newcommand{\ie}{{\em i.e.}}

\def\PR#1{Phys. Rev. {\bf #1}}
\def\PRL#1{Phys. Rev. Lett. {\bf #1}}
\def\JPSJ#1{J. Phys. Soc. Jpn. {\bf #1}}

\newcommand{\Tc}{{$T_{\rm c}$ }}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% math mode %
% words

\def\kF{k_{\rm F}}
\def\EF{E_{\rm F}}
\def\vF{v_{\rm F}}

\newcommand{\rmc}{{\rm c}}
\newcommand{\rmd}{{\rm d}}
\newcommand{\rme}{{\rm e}}
\newcommand{\rmi}{{\rm i}}


\renewcommand{\Re}{{\cal R}\!{\sl e}\,}
\renewcommand{\Im}{{\cal I}\!{\sl m}\,}

\newcommand{\sharps}{{\#\qquad}}
\newcommand{\Ham}{{\cal H}}

\newcommand{\const}{{\rm const.}}
\newcommand{\sgn}{{\rm sgn}}

\newcommand{\dags}{^\dagger}

\def\braket#1{\left\langle#1\right\rangle}
\def\ket#1{\left| #1\right\rangle}
\def\bra#1{\left\langle #1\right|}
\def\brakets#1{\langle#1\rangle}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%symbols

\def\simle{\mathrel{\mathpalette\@versim<}}   % < over \sim
\def\simge{\mathrel{\mathpalette\@versim>}}   % > over \sim
\def\@versim#1#2{\lower2.5pt\vbox{\baselineskip0pt \lineskip-.5pt
   \ialign{$\m@th#1\hfil##\hfil$\crcr#2\crcr\sim\crcr}}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%abbreviations
%

\newcommand{\bequ}{ \begin{equation} }
\newcommand{\eequ}{ \end{equation} }
\newcommand{\barr}{ \begin{array} }
\newcommand{\earr}{ \end{array} }
\newcommand{\beqarr}{ \begin{eqnarray} }
\newcommand{\eeqarr}{ \end{eqnarray} }

\newcommand{\baralpha}{ \begin{eqnal} \beqarr}
\newcommand{\earalpha}{ \eeqarr \end{eqnal}}

\def\matrtwo#1{ \left( \barr{cc} #1 \earr\right)}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\catcode`\@=12


